Vertical Attenuation of Thermoremanent Magnetic Anomalies: Implications for Drone-Borne Archaeological and Shallow Geophysical Surveys

Magnetic surveys are widely used in archaeology to reveal buried features by detecting variations in the Earth's magnetic field caused by past human activities. However, as sensor height increases, magnetic anomalies produced by subsurface sources weaken and broaden, posing challenges for both ground-based and aerial (UAV) surveys. This study quantifies that altitude-dependent loss of signal and spatial definition using a fully synthetic model of a uniformly magnetized circular kiln together with upward continuation of measured fluxgate data from the Storbekken 1 iron-production site in central Norway. The synthetic experiment shows that a 2 m diameter, 1 m thick magnetized cylinder buried 0.3 m below ground retains only about 11% of its near-surface (0.2 m) peak amplitude at 2 m sensor height and about 3% at 4 m. In the hybrid experiment, composite furnace anomalies of several hundred nanoteslas collapse to tens of nanoteslas by 2 to 3 m, while distinct lobes merge into broad, low-contrast features. The results show that UAV-borne magnetometry can remain effective for site detection and delineation at elevations where detailed intra-site morphology is already strongly degraded. For small or subtle archaeological targets, sub-metre to low-metre sensor heights provide substantially greater interpretative detail. Recent field evidence on UAV-system noise further indicates that practical detectability will depend not only on source-distance attenuation but also on platform configuration and acquisition strategy. The resulting attenuation curves and morphological observations provide transferable guidance for planning archaeological and shallow-geophysical UAV magnetic surveys.

==> attenuation_values.csv <==
height_m,synthetic_peak_nT,synthetic_retention_pct,p1_max_nT,p1_max_retention_pct,p1_min_nT,p1_min_retention_pct,p2_max_nT,p2_max_retention_pct,p2_min_nT,p2_min_retention_pct
0.20,322.700,100.000,519.900,100.000,-141.800,100.000,274.400,100.000,-145.500,100.000
0.30,277.500,85.993,428.600,82.439,-115.100,81.171,227.000,82.726,-118.500,81.443
0.40,239.000,74.063,356.800,68.629,-93.500,65.938,191.400,69.752,-97.200,66.804
0.50,206.400,63.960,299.800,57.665,-75.800,53.456,163.900,59.730,-80.300,55.189
1.00,104.500,32.383,141.200,27.159,-36.800,25.952,86.900,31.669,-33.200,22.818
1.50,58.400,18.097,76.700,14.753,-22.600,15.938,52.900,19.278,-21.000,14.433
2.00,35.800,11.094,46.000,8.848,-13.400,9.450,37.800,13.776,-14.500,9.966
2.50,23.700,7.344,29.700,5.713,-7.800,5.501,29.700,10.824,-7.800,5.361
3.00,16.800,5.206,21.600,4.155,-6.000,4.231,20.300,7.398,-7.300,5.017
3.50,12.700,3.936,16.100,3.097,-4.700,3.315,15.300,5.576,-5.800,3.986
4.00,10.100,3.130,12.200,2.347,-3.700,2.609,11.800,4.300,-4.700,3.230
4.50,8.400,2.603,9.500,1.827,-3.000,2.116,9.300,3.389,-3.900,2.680
5.00,7.300,2.262,7.500,1.443,-2.400,1.693,7.500,2.733,-3.200,2.199
6.00,6.000,1.859,5.000,0.962,-1.700,1.199,5.000,1.822,-2.300,1.581
10.00,4.800,1.487,1.700,0.327,-0.500,0.353,1.700,0.620,-0.800,0.550
15.00,4.800,1.487,0.800,0.154,-0.000,0.000,0.800,0.292,-0.100,0.069

